Through thick and thin: Structure of the Galactic thick disc from extragalactic surveys

We aim to understand the accretion history of the Milky Way by exploring the vertical and radial properties of the Galactic thick disc. We study the chemical and kinematic properties of roughly a thousand spectra of faint magnitude foreground Galactic stars observed serendipitously during extra-galactic surveys in four lines-of-sight: three in the southern Galactic hemisphere (surveys of the Carina, Fornax and Sculptor dwarf spheroidal galaxies) and one in the northern Galactic hemisphere (a survey of the Sextans dwarf spheroidal galaxy). The foreground stars span distances up to 3kpc from the Galactic plane and Galactocentric radii up to 11kpc. Only three lines-of-sight have a sufficient number of foreground stars for a robust analysis. Towards Sextans in the Northern Galactic hemisphere and Sculptor in the South, we measure a consistent decrease in mean metallicity with height from the Galactic plane, suggesting a chemically symmetric thick disc. This decrease can either be due to an intrinsic thick disc metallicity gradient, or simply due to a change in the thin disc/thick disc population ratio and no intrinsic metallicity gradients for the thick disc. We favour the latter explanation. In contrast, we find evidence of an unpredicted metal-poor population in the direction of Carina. This population was earlier detected by Wyse et al. (2006), but our more detailed analysis provides robust estimates of its location (|Z|<1kpc), metallicity (-2<[M/H]<-1 dex) and azimuthal orbital velocity (V_phi ~120 km/s). Given the chemo-dynamical properties of the over-density towards the Carina line-of-sight, we suggest that it represents the metal-poor tail of the canonical thick disc. In spite of the small number of stars available, we suggest that this metal-weak thick disc follows the often suggested thick disc velocity-metallicity correlation of dV_phi/d[M/H]~40-50km/s/dex.

==> Tables_readme.txt <==
Ref. : AA/2013/21470

Kordopatis et al. : "Through thick and thin: Structure of the Galactic
 		     thick disc from extragalactic surveys"

Authors: G.Kordopatis, V.Hill, M.Irwin, G.Gilmore, R.F.G.Wyse, E.Tolstoy,
	 P.de Laverny, A.Recio-Blanco, G.Battaglia, E.Starkenburg

Journal: Astronomy & Astrophysics

keywords: Galaxy: evolution -- Galaxy: structure -- stars: abundances -- 
	  methods: observational 

Abstract:
We study the chemical and kinematic properties of roughly a thousand 
FLAMES-GIRAFFE LR8 spectra of faint magnitude foreground Galactic stars 
observed serendipitously during extra-galactic surveys  in four 
lines-of-sight: three in the southern Galactic hemisphere (surveys of the
 Carina, Fornax and Sculptor dwarf spheroidal galaxies) and one in  the 
northern Galactic hemisphere (a survey of the Sextans dwarf spheroidal 
galaxy). The foreground stars span distances up to  ~3 kpc from the 
Galactic plane and Galactocentric radii up to 11 kpc.  

The stellar atmospheric parameters (effective temperature, surface gravity, 
metallicity) are obtained by an automated parameterisation pipeline and the 
distances of the stars are then derived by a projection of the atmospheric 
parameters on a set of theoretical isochrones using a Bayesian approach. 
The metallicity gradients are estimated for each line-of-sight and compared 
with predictions from the Besan\c{c}on model of the Galaxy, in order to test 
the chemical structure of the thick disc. Finally, we  use the radial 
velocities in each line-of-sight to derive a proxy   for either the azimuthal
or the vertical component of the orbital velocity of the stars.

    Only three lines-of-sight have a sufficient number of foreground stars 
for a robust analysis. Towards Sextans in the Northern Galactic hemisphere 
and Sculptor in the South, we measure a consistent decrease in mean metallicity 
with height from the Galactic plane, suggesting a chemically symmetric thick 
disc. This decrease can either be due to an intrinsic thick disc metallicity 
gradient, or simply due to a change in the thin disc/thick disc population ratio 
and no intrinsic metallicity gradients for the thick disc. We favour the latter 
explanation.  In contrast, we find evidence of an unpredicted metal-poor 
population in the direction of Carina. This population was earlier detected by 
Wyse et al. (2006), but our more detailed analysis provides robust estimates of 
its location  ($|Z|<1$~kpc), metallicity ($-2<$[M/H]$<-1$~dex) and azimuthal 
orbital velocity ($V_\phi \sim 120$~\kms).  


Description: 
 These tables contain all the parameters that have been computed, based
 on the LR8 spectra of targets selected as being foreground Galactic 
 members. The atmospheric parameters were computed using the pipeline 
 presented in Kordopatis et al. (2011A&A...535A.106K). The
 line-of-sight distances and the projected atmospheric parameters 
 were computed by projecting the pipeline atmospheric
 parameters on the Yonsei-Yale isochrones as in Kordopatis et al. 2011b.
The calibrated metallicities are obtained by applying the corrections 
established in Kordopatis et al. (2013b, in prep.) for the 4th data release 
of the RAVE survey.

 The radial velocities, the photometric values and the positions are taken from 
 Battaglia et al. 2008 and Koch et al. 2006.

======================================
Description of Table 2
Atmospheric parameters of the selected foreground stars

Bytes	Format	Units	Label	Explanations
1-11	A5	---	ID	identification of the star according to its 
				line-of-sight (I: Sculptor, II: Sextans, 
				III: Fornax, IV: Carina)
12-23	I4	K	Teff_p	Effective temperature as derived by the automatic 
				parameterisation pipeline of Kordopatis et al. 2011a
24-36	I4	K	Teff_i	Effective temperature once projected on the 
				Yonsei-Yale isochrones 
37-49	I3	K	eTeff	Error on the effective temperature
50-59	F4.2	cm/s2	logg_p	Logarithmic surface gravity as derived by the automatic 
				parameterisation pipeline of Kordopatis et al. 2011a
60-69	F4.2	cm/s2	logg_i	Logarithmic surface gravity
70-80	F4.2	cm/s2	elogg	Error on the Logarithmic surface gravity
81-90	F5.2	dex	[M/H]_p	Overall metallicity as derived by the automatic 
				parameterisation pipeline of Kordopatis et al. 2011a
91-100	F5.2	dex	[M/H]_i	Overall calibrated metallicity after applying the 
				calibration of Kordopatis et al. 2013b
101-110	F5.2	dex	e[M/H]	Error on metallicity

======================================
Description of Table 4
Positions, radial velocities, magnitudes and distances of the selected foreground stars

Bytes	Units	Label	Explanations
1-11	A5	---	ID	identification of the star according to its 
				line-of-sight (same as Table 2. I: Sculptor, II: Sextans, 
				III: Fornax, IV: Carina)
12-26	F8.4	deg	RA	Right Ascension 
27-41	F8.4	deg	DEC	Declination
42-53	F5.2	mag	mv	V apparent magnitude
54-65	F5.2	mag	(V-I)	V-I colour index
66-78	F6.2	km/s	Vrad	Heliocentric Radial velocity
79-91	F5.2	km/s	eVrad	Error on the heliocentric radial velocity
92-103	I5	pc	D	Line-of-sight distance
104-115	I4	pc	eD	Error on the line-of-sight distance

